iDataCool: HPC with Hot-Water Cooling and Energy Reuse

iDataCool is an HPC architecture jointly developed by the University of Regensburg and the IBM Research and Development Lab B\"oblingen. It is based on IBM's iDataPlex platform, whose air-cooling solution was replaced by a custom water-cooling solution that allows for cooling water temperatures of 70C/158F. The system is coupled to an adsorption chiller by InvenSor that operates efficiently at these temperatures. Thus a significant portion of the energy spent on HPC can be recovered in the form of chilled water, which can then be used to cool other parts of the computing center. We describe the architecture of iDataCool and present benchmarks of the cooling performance and the energy (reuse) efficiency.

==> presenting-author.txt <==
Tilo Wettig <tilo.wettig@ur.de>

